A provably convergent MM-GKS variant for large-scale inverse problems

For high-quality images with sharp edges, a popular choice for edge-preserving regularization is using a general(ized) $\ell_q$-norm of the gradient of the image. This can be implemented efficiently using the $\ell_2$-norm and a sequence of weighted gradients, with weights derived from the current solution estimate. We can solve the resulting sequence of regularized least squares problems using hybrid Krylov subspace methods, which efficiently compute the regularization parameter using the problem projected on the Krylov subspace. However, each update of the regularization operator requires a new Krylov subspace. The majorization-minimization generalized Krylov subspace method (MM-GKS) addresses this problem by using a single, generalized, Krylov subspace (GKS). Unfortunately, for large-scale problems, if convergence is not fast, MM-GKS has overwhelming memory requirements and computational costs. We propose a variant of MM-GKS that alternately compresses and expands the search space while maintaining strict monotonic convergence. We show that our method provably converges to the minimum of the selected functional, even if the search space dimension is kept very small. This substantially improves on previous theoretical results for MM-GKS, where the convergence proof relies on the basis for the solution space (eventually) spanning the full space. We show that our method can solve large-scale problems efficiently both in terms of memory requirements and computational complexity. We further generalize our proposed method to handle streaming problems, where the data is either not all available simultaneously or needs to be treated as such because of the extreme memory requirements. We use numerical examples from image deblurring, dynamic photoacoustic tomography, and streaming X-ray computed tomography (CT) to illustrate the effectiveness of our proposed methods.

==> Figures_rev/data/tomo_HyBRrec.dat <==
Iteration	RRE
1	0.528067869043418
2	0.50941407066372
3	0.497252079619482
4	0.485066391516595
5	0.476340579714205
6	0.470201800064315
7	0.465361007006393
8	0.460339996061062
9	0.456562833998241
10	0.452399980411982
11	0.447844599854937
12	0.442809200103213
13	0.439018331913267
14	0.434427707295876
15	0.429597032786076
16	0.425675729046886
17	0.42182630555454
18	0.418618822135575
19	0.416027598740939
20	0.413672327878156
21	0.411786624882158
22	0.409920691144642
23	0.408198082143242
24	0.406151975346083
25	0.404467232509733
26	0.402464069256339
27	0.400613121112537
28	0.399263442550596
29	0.397820699327273
30	0.396396563200367
31	0.395049073824885
32	0.393948984733927
33	0.393099819185937
34	0.392340241836767
35	0.391510632595714
36	0.390747115916311
37	0.390020440557341
38	0.38926238452457
39	0.388538892714685
40	0.38780862883654
41	0.386961810239586
42	0.386170040419192
43	0.385479191162403
44	0.384838371992552
45	0.384226453122929
46	0.383690144854236
47	0.383156276432799
48	0.382669625350248
49	0.382155145403673
50	0.382124885115519
51	0.382043198999925
52	0.381922172743298
53	0.381763721815082
54	0.381565376013583
55	0.38134815137089
56	0.381108970038555
57	0.380830350497213
58	0.380557518874618
59	0.38033635596389
60	0.380081759210167
61	0.379803830884676
62	0.379557194545033
63	0.37928641548127
64	0.379025500824861
65	0.378730272407304
66	0.378436175647043
67	0.378106424167004
68	0.377776594002326
69	0.37746236841838
70	0.377188991677091
71	0.376936144638535
72	0.37669214527993
73	0.376467187583202
74	0.376271922643117
75	0.376076978633109
76	0.375898434093062
77	0.375710024560329
78	0.37552285391531
79	0.375348868829066
80	0.375173794613917
81	0.375008001253941
82	0.374854248271243
83	0.374705508353902
84	0.374584137225511
85	0.374464156022488
86	0.374339706166809
87	0.374219598082761
88	0.37412138139561
89	0.374116878247342
90	0.374102549079244
91	0.374082004119565
92	0.374056703237177
93	0.374021326717233
94	0.373972704323339
95	0.373908568312971
96	0.373830116111356
97	0.373744188276646
98	0.373651410281632
99	0.373555939676436
100	0.37345845638732
101	0.373352150757429
102	0.373230040101106
103	0.373120328167059
104	0.373008259880483
105	0.372897688160698
106	0.372777542742163
107	0.372663208892688
108	0.372547177941159
109	0.372448755917714
110	0.372345029195264
111	0.372241175541054
112	0.37215007954184
113	0.37206631528794
114	0.371976614536566
115	0.371882934758896
116	0.37178468346479
117	0.371691878603953
118	0.371592682034562
119	0.371484692389895
120	0.371374916147187
121	0.37127052106798
122	0.371172544705474
123	0.371076614830946
124	0.370983488706142
125	0.370896523224539
126	0.37081010513118
127	0.370718992883554
128	0.370716765587862
129	0.370710924115876
130	0.370702418527841
131	0.370690451802932
132	0.370674693691906
133	0.370656765910921
134	0.370634286777805
135	0.370606538717196
136	0.370576602248327
137	0.370546398483487
138	0.370517296674603
139	0.370486170682082
140	0.37045760435722
141	0.370424770187275
142	0.37039122082259
143	0.370356701569001
144	0.370321904618147
145	0.37028816195201
146	0.370251317369687
147	0.370208429687231
148	0.370169885379808
149	0.37012896743679
150	0.370085220646588
151	0.370039184450912
152	0.369994285080337
153	0.369946575781426
154	0.369898944430624
155	0.369848840068865
156	0.369799925029205
157	0.369753526813682
158	0.369708920436612
159	0.369664599898511
160	0.369622165869496
161	0.369581408861306
162	0.369544420279977
163	0.369508367002171
164	0.369463963472816
165	0.36941117407347
166	0.369360473008795
167	0.369359317890717
168	0.369355719343556
169	0.369350359372486
170	0.369344192854917
171	0.36933523386562
172	0.369322617807991
173	0.36930670387605
174	0.369286939574131
175	0.369264841891824
176	0.369239792220403
177	0.369212562845986
178	0.369186610711477
179	0.369161764417795
180	0.369131294329104
181	0.369102235746413
182	0.369070799035609
183	0.369040906688428
184	0.369009960780295
185	0.368978882748472
186	0.368945134681661
187	0.368914525086817
188	0.368882013898039
189	0.368848025940201
190	0.368815323747017
191	0.368781468308842
192	0.368744985012035
193	0.368704944189482
194	0.368662479117815
195	0.368619968282998
196	0.368574721041101
197	0.368528144970938
198	0.368482311545954
199	0.36843722398986
200	0.368390885859665
201	0.347008934183991
202	0.319258027494272
203	0.309475562687626
204	0.31729987233568
205	0.317045189897013
206	0.316973214599407
207	0.313981091014941
208	0.313117981534061
209	0.311617033023423
210	0.310471280521553
211	0.308751075300937
212	0.307552299009752
213	0.306021161255833
214	0.305503628110724
215	0.303891851026149
216	0.302274055244367
217	0.300338871514536
218	0.298856369798829
219	0.296967050325294
220	0.295577965230386
221	0.293388636229114
222	0.291905564799455
223	0.290442073751723
224	0.289128327421484
225	0.288053894910962
226	0.286936948831892
227	0.286387790703299
228	0.285739651992665
229	0.285110090486368
230	0.284472345452961
231	0.284021527456182
232	0.283854815728263
233	0.283403762556627
234	0.283035537260693
235	0.282725827243266
236	0.282422811859833
237	0.282102621169595
238	0.281806764492209
239	0.281394889466748
240	0.281389485863069
241	0.28138592374944
242	0.281380403541304
243	0.281379187089815
244	0.281387329108892
245	0.28140124017502
246	0.281414992355948
247	0.281431667039753
248	0.281446900675756
249	0.281457981037703
250	0.281473102163166
251	0.281484591033714
252	0.281492065711507
253	0.281499855864673
254	0.281506174951289
255	0.281512512347797
256	0.28152004109868
257	0.281528389201706
258	0.281537034276193
259	0.281549443547227
260	0.281556390599
261	0.281561642965373
262	0.281564899258788
263	0.281571760611555
264	0.281581296743383
265	0.281586103449455
266	0.281594013175959
267	0.28159494551501
268	0.281604109125519
269	0.281603672554754
270	0.281610207155588
271	0.281590643192527
272	0.281579981146708
273	0.281579094267332
274	0.281584247530592
275	0.281588944819286
276	0.281593872741689
277	0.281595828260568
278	0.281589259585224
279	0.281571390574518
280	0.281536898568735
281	0.281458895216705
282	0.281378821423547
283	0.281309133680305
284	0.281220525079199
285	0.281109005709485
286	0.28099004852543
287	0.280854408892289
288	0.280734116248446
289	0.280616316224448
290	0.280521603095165
291	0.280429937401591
292	0.280325920506778
293	0.28023983549764
294	0.280155943145914
295	0.280068847411884
296	0.279992868611182
297	0.279945816376992
298	0.279906754720217
299	0.279857933851015
300	0.279804982334349
301	0.279754241482363
302	0.27970728292168
303	0.279660279896972
304	0.2796056039122
305	0.279550991882262
306	0.279510043261506
307	0.279472612190444
308	0.279444017355212
309	0.279412635338731
310	0.279390478851775
311	0.279368236090356
312	0.279339192267695
313	0.27930896011608
314	0.279276580881054
315	0.279246825532259
316	0.279226019677505
317	0.279223544504467
318	0.27921941600384
319	0.279213598954921
320	0.279207093469558
321	0.279197234220456
322	0.279183956779805
323	0.279169674519004
324	0.27915201657161
325	0.279130604394517
326	0.27910941829752
327	0.27908624262525
328	0.279058934345889
329	0.279027582188409
330	0.278998691569259
331	0.278974359925614
332	0.278947447118509
333	0.278920309503818
334	0.278888691620499
335	0.278866066570688
336	0.278844531264765
337	0.278820479247979
338	0.278790969694246
339	0.278762197423894
340	0.278734656751291
341	0.278707973861901
342	0.278682702473224
343	0.278659349619998
344	0.278637969746994
345	0.278614083174233
346	0.278594620211587
347	0.278577553162763
348	0.27856242115701
349	0.278549477694222
350	0.278535683031843
351	0.278521101285604
352	0.278508044845029
353	0.278498171356593
354	0.278483088440613
355	0.278462865566972
356	0.278462793822696
357	0.278462107854486
358	0.278460647528377
359	0.278459372109334
360	0.278457524034007
361	0.278455056127022
362	0.278452892223782
363	0.278450619140546
364	0.278447221864045
365	0.278443346056872
366	0.278439957459783
367	0.278435826614446
368	0.278431675754036
369	0.278426369342856
370	0.278421703765117
371	0.278417344406359
372	0.278412547175172
373	0.278407173239143
374	0.278401697745377
375	0.278396903611238
376	0.278392877654643
377	0.278388507976081
378	0.278384107330707
379	0.278379517761907
380	0.278374600122199
381	0.278369337939647
382	0.278364143168179
383	0.278359045747433
384	0.278353832711093
385	0.278348550072932
386	0.278343471471614
387	0.278338196629912
388	0.278332417675046
389	0.278328083632013
390	0.278322661522744
391	0.278316262541454
392	0.278309800916562
393	0.278303388134984
394	0.278296677557954
395	0.278296229179547
396	0.278295209224037
397	0.278293803789842
398	0.278292158254285
399	0.278289700220758
400	0.278286558132705
401	0.188705963873546
402	0.173463241730074
403	0.156446655956053
404	0.148182617808834
405	0.149657758224226
406	0.143824992625477
407	0.143250277525857
408	0.143159589537157
409	0.142234591966001
410	0.141670472995915
411	0.14152566429565
412	0.141170389854994
413	0.14098362354752
414	0.140701795225707
415	0.14051334282859
416	0.140261280312599
417	0.140100187977386
418	0.139972353915004
419	0.139836562065711
420	0.139733793474636
421	0.139660001709563
422	0.139539655644682
423	0.139457310773656
424	0.139381319123581
425	0.139302736176022
426	0.139225817774609
427	0.139169744776331
428	0.139132483230928
429	0.139085168712795
430	0.139030722143775
431	0.138984923702025
432	0.138970018304203
433	0.138929133873434
434	0.138884589197988
435	0.138856120066516
436	0.138822073518417
437	0.138794369003964
438	0.138767208911587
439	0.138099833925245
440	0.138127167138707
441	0.138131928596903
442	0.138134545677743
443	0.138136060310921
444	0.13813605925788
445	0.138138173892748
446	0.138140502008144
447	0.138147657416019
448	0.138155468696335
449	0.138163793525935
450	0.138169014698259
451	0.138175437711013
452	0.138181746385283
453	0.13818797097683
454	0.138193004167254
455	0.138198686380655
456	0.138203454388247
457	0.138209068472169
458	0.138212201660973
459	0.138216229364688
460	0.138217977789514
461	0.138220545840171
462	0.138221965024573
463	0.138223243908723
464	0.138224827449131
465	0.138225720940007
466	0.138225527120707
467	0.138226256088239
468	0.138227193180058
469	0.138226386501059
470	0.138225885361109
471	0.138227181020851
472	0.138228037854826
473	0.138229171857941
474	0.138230782810989
475	0.138231374418802
476	0.13822870044287
477	0.138226618177203
478	0.138225565893874
479	0.138223487199591
480	0.13821962040573
481	0.138209386838919
482	0.138198118159672
483	0.138183405117076
484	0.138168255197019
485	0.138153802669473
486	0.138144455456392
487	0.138135075752301
488	0.138124788661067
489	0.138118126187317
490	0.138109561198771
491	0.138105189260885
492	0.138101574062454
493	0.13810486822302
494	0.13811129175527
495	0.138118356067046
496	0.138124720260281
497	0.138132055827874
498	0.138142590467617
499	0.138160955447036
500	0.138179596664736
501	0.13819798158164
502	0.138214935636593
503	0.138227672155244
504	0.138238686212427
505	0.138248187735771
506	0.138257964447936
507	0.138267947446158
508	0.138278418600957
509	0.138288892888123
510	0.138298832341941
511	0.138306119483261
512	0.138314359275529
513	0.138323426809411
514	0.138332408140643
515	0.138346274387408
516	0.138362360367579
517	0.138362430557424
518	0.138361824736411
519	0.138361490181961
520	0.138360954865643
521	0.138359936008599
522	0.138358769024798
523	0.138356631543254
524	0.138354778686186
525	0.138353693538861
526	0.138352616356212
527	0.138351756969029
528	0.138351249637468
529	0.138350826259158
530	0.138350866915049
531	0.138351272444955
532	0.138352036659776
533	0.138352895289571
534	0.138354822622455
535	0.138357347349997
536	0.138360254886212
537	0.138363782544555
538	0.138368251277114
539	0.138375104609627
540	0.138384241295543
541	0.138393288223224
542	0.138401883647044
543	0.138411140955472
544	0.138421776070204
545	0.138434375996854
546	0.138446902003393
547	0.138459349052891
548	0.138472089336335
549	0.138485777506113
550	0.138498959477217
551	0.138514630345393
552	0.138529665323117
553	0.13854311536434
554	0.138556188286709
555	0.138577795094568
556	0.138578122598764
557	0.138578865201037
558	0.13858026481534
559	0.138582475585366
560	0.138585679219767
561	0.138588652658806
562	0.138592247894284
563	0.138597008465542
564	0.138601817887023
565	0.13860644198945
566	0.138611102680132
567	0.138616680263903
568	0.138622716497883
569	0.138628554538851
570	0.138635136699845
571	0.138642743775365
572	0.138651872921307
573	0.138659725119658
574	0.138666958660686
575	0.138674509327126
576	0.138682308698181
577	0.138690852434182
578	0.138699660563947
579	0.138709752981301
580	0.138720042402163
581	0.138729182717719
582	0.13873747655931
583	0.138745702074149
584	0.138754526002718
585	0.1387632206547
586	0.138772388093438
587	0.13878127319937
588	0.138789892948257
589	0.13879882958943
590	0.138808738914397
591	0.138818004008658
592	0.138828484733376
593	0.138840402185993
594	0.138853349367552
595	0.138853532269595
596	0.138853642214984
597	0.13885405446635
598	0.138854576643422
599	0.138855261811742
600	0.138855773035514


==> Figures_rev/data/tomo_sLMMGKS.dat <==
Iteration	RRE
1	0.407802373047957
2	0.402399643835654
3	0.400360479516232
4	0.399754320964687
5	0.39913524764769
6	0.39814575405024
7	0.396715560913753
8	0.394811371321299
9	0.392672654372978
10	0.390230057180611
11	0.388248085983755
12	0.386057467871549
13	0.38424692167744
14	0.382749805949141
15	0.38158556504434
16	0.38058191923862
17	0.379541404836897
18	0.378456160777331
19	0.377330564347847
20	0.376273085379498
21	0.375124299642419
22	0.37401265899072
23	0.372947296201511
24	0.371959836011507
25	0.37091614456537
26	0.369928877017956
27	0.369050608346796
28	0.368206953261632
29	0.367393174352843
30	0.366600879740602
31	0.36579014901519
32	0.364960690441227
33	0.364139192877723
34	0.363311515204231
35	0.362607469106204
36	0.361927423411168
37	0.361259309471924
38	0.360604417363358
39	0.359991986456307
40	0.359370020420379
41	0.359469497606641
42	0.359156785489213
43	0.358856562268565
44	0.358840859732507
45	0.358523150547683
46	0.358216208560999
47	0.357967042241369
48	0.357701024207125
49	0.357413206577279
50	0.357138787795528
51	0.356883238857282
52	0.356611020586071
53	0.356336801806172
54	0.356056163030456
55	0.355777651934273
56	0.355487747149552
57	0.355180907980497
58	0.354873833255855
59	0.354552265371221
60	0.354200918557511
61	0.353834710387387
62	0.35345485745121
63	0.353041314707253
64	0.352596047376209
65	0.352111563480832
66	0.35160804677176
67	0.351058593193884
68	0.350433226670349
69	0.349721518507862
70	0.348934915637218
71	0.348250344324276
72	0.347560349738291
73	0.346723142925844
74	0.345843713466981
75	0.34505258592552
76	0.344094778746579
77	0.343106026399134
78	0.342251543567836
79	0.341599333334035
80	0.341081334985925
81	0.341144950518857
82	0.341048230413442
83	0.341026469039508
84	0.341000819130675
85	0.340950106162631
86	0.340899136566294
87	0.340850625371093
88	0.340772684089874
89	0.34066583747641
90	0.340571623063919
91	0.340448662132865
92	0.340336596586618
93	0.340228298810573
94	0.340097288212991
95	0.339957087463854
96	0.339813819948799
97	0.339654376797338
98	0.339490328812588
99	0.339330674312243
100	0.339159607317616
101	0.338999852752418
102	0.338806707047933
103	0.338607787522192
104	0.338373808766536
105	0.338120951578075
106	0.337825717880168
107	0.337416569073898
108	0.336804254246937
109	0.336381638976429
110	0.336073524686773
111	0.335781631382902
112	0.33547362415698
113	0.335151383122716
114	0.334837278309255
115	0.334515068471763
116	0.334198731080099
117	0.3338827872261
118	0.333547222466357
119	0.333183589094736
120	0.332877564461179
121	0.332936046684131
122	0.332855600525564
123	0.33284320377815
124	0.332823631301678
125	0.332793247171691
126	0.332764124094999
127	0.332736370552474
128	0.332693527453006
129	0.332629597192666
130	0.3325572325785
131	0.332489686985525
132	0.332426743321761
133	0.332352828837648
134	0.332267073429286
135	0.332179896119103
136	0.332088154083104
137	0.331987439988456
138	0.331882926174064
139	0.331770729872304
140	0.331656674137195
141	0.331535370702594
142	0.331418917326096
143	0.33129971151052
144	0.331181510687104
145	0.331034740091879
146	0.330899050179898
147	0.330737415950743
148	0.330576202537207
149	0.33040510839689
150	0.330221324326934
151	0.330032075464373
152	0.329825203128203
153	0.329604046262919
154	0.32936546091773
155	0.329117227911216
156	0.328861027991169
157	0.328584816537488
158	0.328283289742578
159	0.327984317427571
160	0.327687021296679
161	0.327745276900768
162	0.327702610394321
163	0.327687523053129
164	0.327683185972292
165	0.327669341605459
166	0.327640045166068
167	0.327608622812419
168	0.327566060905784
169	0.327515934921109
170	0.327458038689096
171	0.327397043490218
172	0.327326143313357
173	0.327232254241356
174	0.327120473555128
175	0.327006800360137
176	0.326899456758883
177	0.326804502072664
178	0.326677334674637
179	0.326494179945519
180	0.326324890359018
181	0.326131774570691
182	0.325955464286152
183	0.325757872568953
184	0.325542729406073
185	0.325338049443918
186	0.325138779536338
187	0.324910580115731
188	0.324677067633113
189	0.324441156227675
190	0.324196379655785
191	0.323955080888048
192	0.32381326102397
193	0.323638194504204
194	0.323417661357887
195	0.323151594016698
196	0.32284002165847
197	0.322508480276339
198	0.322185894316075
199	0.321849319033526
200	0.321534718947121
201	0.33151677707461
202	0.303265405858181
203	0.277453259282833
204	0.26968481903888
205	0.26626963388342
206	0.268415405191141
207	0.267041048403116
208	0.267050453785357
209	0.265547032573757
210	0.265588253168946
211	0.265876439935806
212	0.265951948760591
213	0.26639185623415
214	0.266492257916683
215	0.265986266256963
216	0.266208719626333
217	0.265709353350284
218	0.264851511100891
219	0.263447650774206
220	0.262198508813957
221	0.260963306199643
222	0.259529079788918
223	0.257856403817846
224	0.256582218654385
225	0.255578745058815
226	0.254660383379065
227	0.253563881838389
228	0.252300942051
229	0.250917246529006
230	0.249576703101231
231	0.248528013694047
232	0.247676845517063
233	0.247025650685714
234	0.24636289406822
235	0.245703481389172
236	0.245132712078259
237	0.244600788451007
238	0.244141388347473
239	0.243758315601202
240	0.243187976296394
241	0.243205234388547
242	0.243120500499428
243	0.243127614801067
244	0.243114930079386
245	0.243062974221248
246	0.243004343957125
247	0.242934396515306
248	0.242852418615477
249	0.242757610652016
250	0.242640441004779
251	0.242505741464664
252	0.242354241301199
253	0.242183499855987
254	0.242001036864046
255	0.241832716403148
256	0.241658886510809
257	0.241471028397257
258	0.241267309526877
259	0.241056929787667
260	0.240877839066247
261	0.240680257207322
262	0.24050438510716
263	0.240312544066725
264	0.240130509009983
265	0.239943426415359
266	0.23977522719201
267	0.239607415743722
268	0.239429599442735
269	0.239247193841584
270	0.239076593423159
271	0.238916498653087
272	0.238749373752976
273	0.238596505382056
274	0.238446219626126
275	0.238299863209533
276	0.238150314761015
277	0.238009029257982
278	0.237867957834037
279	0.237725911343089
280	0.237571108002477
281	0.237626120766952
282	0.237550831461018
283	0.237553204269796
284	0.237544989023085
285	0.237525893779389
286	0.237500933129778
287	0.237471289128649
288	0.23743227214638
289	0.237384755417895
290	0.237335271497604
291	0.237279847225939
292	0.2372166613515
293	0.237144998909926
294	0.237074789812647
295	0.23700081455264
296	0.236922879656821
297	0.236836101509972
298	0.236748932386363
299	0.236651482806765
300	0.236549265628271
301	0.236442050655302
302	0.236335135048531
303	0.23622247050198
304	0.236114452256363
305	0.236000184141462
306	0.235886009337421
307	0.235764717950364
308	0.23565069796852
309	0.235537194526401
310	0.235419900904071
311	0.235303170205756
312	0.235180992824003
313	0.235056917325153
314	0.234919598484329
315	0.234787645922796
316	0.234651046470797
317	0.234519423666596
318	0.234376497182997
319	0.234241510076202
320	0.23409837838507
321	0.234181924999932
322	0.234088542260492
323	0.234083321816521
324	0.234076083544196
325	0.23406458817633
326	0.234051188416462
327	0.234037182994488
328	0.234019815771778
329	0.233998385250716
330	0.233973115807208
331	0.233943679614694
332	0.233910876093366
333	0.233879700635951
334	0.233851278681255
335	0.233818923542062
336	0.233782018238197
337	0.233743797217217
338	0.233706179963588
339	0.233661149405093
340	0.233610802050107
341	0.233553640240125
342	0.233493036182818
343	0.233429770856234
344	0.233358969459998
345	0.233289958250446
346	0.233213225817728
347	0.233135013025852
348	0.233054972241202
349	0.232970155207586
350	0.232882875068677
351	0.232796172192663
352	0.232704205308834
353	0.232614629658283
354	0.232527765442345
355	0.232443950606398
356	0.232361670420638
357	0.232279719086171
358	0.23219664844143
359	0.232106551753614
360	0.232018239805487
361	0.232125029038526
362	0.23201762615982
363	0.232008071719209
364	0.232002514973195
365	0.231994034525272
366	0.2319858259294
367	0.231977215905735
368	0.23196663008528
369	0.231954421254668
370	0.231937239126924
371	0.231917668826125
372	0.231896362773448
373	0.231878444176795
374	0.231862227913192
375	0.231845120968319
376	0.231825709958735
377	0.231805556495771
378	0.231786044936235
379	0.231763608645621
380	0.231737089430653
381	0.231706162553388
382	0.231671783899064
383	0.23163114622568
384	0.231586466758629
385	0.231540247995997
386	0.231484973057326
387	0.231427349704478
388	0.231368758456171
389	0.231303519980487
390	0.231235906252595
391	0.231164942399008
392	0.231094666916589
393	0.231022335610565
394	0.23094856654498
395	0.230871083595706
396	0.230794088388589
397	0.23071994758669
398	0.230650651175867
399	0.230582487944052
400	0.230513835456404
401	0.231174585000604
402	0.164086474031908
403	0.130852143578049
404	0.106626310652925
405	0.0996743907289288
406	0.0889395147169516
407	0.0832943114360908
408	0.0797197351789019
409	0.0776861316977282
410	0.0763006265499499
411	0.0753797699787363
412	0.0742834051646602
413	0.0734613076425333
414	0.0726387749390424
415	0.0718332218158634
416	0.0710490056353948
417	0.0703015661458536
418	0.0695036570131216
419	0.0687128510160771
420	0.0679849090957916
421	0.0672788190273403
422	0.0666723910226646
423	0.0661525122667719
424	0.0657467294726372
425	0.0666125579002928
426	0.0665264158928159
427	0.0660429974988061
428	0.0657196513884666
429	0.0654671546345988
430	0.0652221724262221
431	0.0649501119775953
432	0.0647524443479189
433	0.0645732198430517
434	0.0643912293672516
435	0.0642309561130416
436	0.0640758536091289
437	0.0639317306519429
438	0.0637949266475057
439	0.0636574739249812
440	0.0635201616120855
441	0.0635376456030296
442	0.0633968958033493
443	0.0633982978110577
444	0.0633574319297871
445	0.0632959371432396
446	0.063240353673453
447	0.0631643051154518
448	0.063076226928153
449	0.062969869941579
450	0.0628439410969552
451	0.0627156344838867
452	0.0625846551887668
453	0.0624393090528564
454	0.0622761924706617
455	0.062109616105994
456	0.0619356034620412
457	0.0617604070622127
458	0.0615819013551186
459	0.0614078484848045
460	0.0612365324412363
461	0.0610859747548267
462	0.060928879832284
463	0.0607833323437721
464	0.0606496832373889
465	0.0605208559810881
466	0.0604032696985844
467	0.060292649485525
468	0.0601861549411508
469	0.060089515344453
470	0.0600117980085096
471	0.0599674738082789
472	0.0599357174674388
473	0.0599238305493491
474	0.0598903831169922
475	0.0598589747537021
476	0.0598159865964781
477	0.0597777818254524
478	0.0597510538608398
479	0.0597615062019051
480	0.0597319641400831
481	0.0598043899384198
482	0.0596986528544022
483	0.0596776467151695
484	0.0596630764943926
485	0.0596423291840637
486	0.0596264809167034
487	0.0596083838458282
488	0.0595885581362804
489	0.0595682994257058
490	0.0595424356041433
491	0.0595205919249157
492	0.0595061585636725
493	0.0594885959773406
494	0.0594701970202781
495	0.0594550181379526
496	0.0594304103381112
497	0.0594006016721035
498	0.0593647499884912
499	0.0593312900345295
500	0.0592998438234853
501	0.0592688629151453
502	0.0592426754766739
503	0.0592175187887146
504	0.0591989323934548
505	0.0591846528823507
506	0.0591787715039679
507	0.059179337322716
508	0.0591867388147665
509	0.0592014288808292
510	0.0592231692128651
511	0.0592517062402388
512	0.0592862475403055
513	0.0593267877702796
514	0.0593724962869055
515	0.0594241267059931
516	0.0594824047165149
517	0.0595470064980304
518	0.0596142510516749
519	0.059687806572238
520	0.0597647051986174
521	0.0598454894539861
522	0.0598173141164811
523	0.0597606745728522
524	0.0597625934589999
525	0.0597663525116697
526	0.059770492649892
527	0.0597780993966663
528	0.0597887366711909
529	0.0598036763339544
530	0.0598195480972672
531	0.0598359291436557
532	0.0598576719962255
533	0.0598821091990348
534	0.059905771476596
535	0.0599300042555623
536	0.0599529303578243
537	0.0599772016431405
538	0.0600066983540184
539	0.0600348658420426
540	0.0600651980097422
541	0.0600992326599834
542	0.060135983537576
543	0.0601751824459486
544	0.0602178638727652
545	0.0602612945130279
546	0.0603075383123563
547	0.060356762318694
548	0.0604059590698484
549	0.0604637845306452
550	0.0605299484913294
551	0.060588577068889
552	0.0606401746767862
553	0.060681836033285
554	0.0607241989923338
555	0.0607870559074732
556	0.0608657117215344
557	0.0609492732711623
558	0.0610324010184749
559	0.0611065613694427
560	0.0611738745200998
561	0.0612874802994905
562	0.0611962165335422
563	0.0611578886368725
564	0.0611563178082863
565	0.061158831218968
566	0.0611630689715544
567	0.0611707527746073
568	0.0611797496541193
569	0.0611899623808763
570	0.06120345108877
571	0.0612177403922057
572	0.0612329610898812
573	0.0612492107645477
574	0.0612686409687731
575	0.0612900824688703
576	0.0613165314294948
577	0.0613482589975149
578	0.0613845456461841
579	0.0614221488610666
580	0.0614653550349753
581	0.0615114986338655
582	0.0615572701617641
583	0.0616096220312137
584	0.0616639094050954
585	0.0617303389247303
586	0.0618000986813504
587	0.0618800298654287
588	0.0619723419005427
589	0.0620740172351686
590	0.0621875156213784
591	0.0623131140577354
592	0.0624518137340467
593	0.0626013387294375
594	0.06276953783903
595	0.0629507518838607
596	0.0631548686246338
597	0.0633749671418248
598	0.0636066538907948
599	0.0638424486079188
600	0.0640873020706067


==> Figures_rev/data/tomo_sLMMGKS_tol.dat <==
Iteration	RRE
1	0.407802373047957
2	0.402399643835654
3	0.400360479516232
4	0.399754320964687
5	0.39913524764769
6	0.39814575405024
7	0.396715560913753
8	0.394811371321299
9	0.392672654372978
10	0.390230057180611
11	0.388248085983755
12	0.386057467871549
13	0.38424692167744
14	0.382749805949141
15	0.38158556504434
16	0.38058191923862
17	0.379541404836897
18	0.378456160777331
19	0.377330564347847
20	0.376273085379498
21	0.375124299642419
22	0.37401265899072
23	0.372947296201511
24	0.371959836011507
25	0.37091614456537
26	0.369928877017956
27	0.369050608346796
28	0.368206953261632
29	0.367393174352843
30	0.366600879740602
31	0.36579014901519
32	0.364960690441227
33	0.364139192877723
34	0.363311515204231
35	0.362607469106204
36	0.361927423411168
37	0.361259309471924
38	0.360604417363358
39	0.359991986456307
40	0.359370020420379
41	0.359469497606641
42	0.359156785489213
43	0.358856562268565
44	0.358840859732507
45	0.358523150547683
46	0.358216208560999
47	0.357967042241369
48	0.357701024207125
49	0.357413206577279
50	0.357138787795528
51	0.356883238857282
52	0.356611020586071
53	0.356336801806172
54	0.356056163030456
55	0.355777651934273
56	0.355487747149552
57	0.355180907980497
58	0.354873833255855
59	0.354552265371221
60	0.354200918557511
61	0.353834710387387
62	0.35345485745121
63	0.353041314707253
64	0.352596047376209
65	0.352111563480832
66	0.35160804677176
67	0.351058593193884
68	0.350433226670349
69	0.349721518507862
70	0.348934915637218
71	0.348250344324276
72	0.347560349738291
73	0.346723142925844
74	0.345843713466981
75	0.34505258592552
76	0.344094778746579
77	0.343106026399134
78	0.342251543567836
79	0.341599333334035
80	0.341081334985925
81	0.341144950518857
82	0.341048230413442
83	0.341026469039508
84	0.341083363424046
85	0.341004734628313
86	0.341022778771158
87	0.341001791140264
88	0.341059488727658
89	0.340979580574171
90	0.340974477954248
91	0.340954758054093
92	0.353647622011517
93	0.322643655481934
94	0.294810381136236
95	0.282966366251986
96	0.279861794791731
97	0.27986556329987
98	0.279279534664727
99	0.279019568019211
100	0.278830008897861
101	0.279341454308979
102	0.280023999923477
103	0.280557655464763
104	0.28117084122087
105	0.280949321366726
106	0.280520419844764
107	0.280061368137294
108	0.279296084447974
109	0.278053989825677
110	0.276886176201592
111	0.275429646946856
112	0.273760093915693
113	0.272462847165
114	0.270378790666575
115	0.268979036806577
116	0.267319319275817
117	0.265411364400437
118	0.264017050522371
119	0.262204123926686
120	0.260923740270095
121	0.260003167059599
122	0.258711789913958
123	0.257662037555239
124	0.256785144096559
125	0.256116146963305
126	0.255406321075036
127	0.254828281049541
128	0.254250313796826
129	0.253754812490461
130	0.253285164286653
131	0.252839152154561
132	0.252853523133942
133	0.252802619793695
134	0.252828022892805
135	0.252828274157938
136	0.252851799391503
137	0.252788887297158
138	0.252808195108318
139	0.252799372774872
140	0.252817769773167
141	0.252760113870909
142	0.252780223181053
143	0.252778228747161
144	0.252800426842835
145	0.252741660392982
146	0.252766972051848
147	0.25276050408634
148	0.255147229246436
149	0.193388445760249
150	0.150269542443618
151	0.121101647811338
152	0.110701242481946
153	0.0930105431125312
154	0.0844950229958751
155	0.0800917514980689
156	0.0767239644655965
157	0.0752224079191762
158	0.073616623166656
159	0.0718509959725012
160	0.0705416421201353
161	0.069235403231386
162	0.0680060388439058
163	0.0668315386631972
164	0.0656365216654406
165	0.064281832414337
166	0.0631489258119953
167	0.0620382003532355
168	0.0610117017829736
169	0.0600545178215465
170	0.0592303926730483
171	0.0584186428387869
172	0.0576992712738058
173	0.0570466567006525
174	0.0564761883636398
175	0.0559600521541503
176	0.0555235517467727
177	0.0572243934740569
178	0.0570171360156753
179	0.056450715502681
180	0.0561143498358168
181	0.0557896868806352
182	0.0554618200286177
183	0.0551583589224547
184	0.0549744087582723
185	0.0547868613174198
186	0.0546225351486468
187	0.0546429825626052
188	0.0544984922833803
189	0.0544909740930599
190	0.0544579264098748
191	0.0544991306977491
192	0.0544328213621399
193	0.0544227825202035
194	0.0544207439406345
195	0.0544432762301807
196	0.0543716391802937
197	0.0543874332595092
198	0.0543861956176892
199	0.054422440795516
200	0.054371247873312
201	0.054362253575065
202	0.0543569119943879

